Freestanding and permeable nanoporous gold membranes for surface-enhanced Raman scattering

Surface-enhanced Raman spectroscopy (SERS) demands reliable, high enhancement substrates in order to be used in different fields of application. Here, we introduce freestanding porous gold membranes (PAuM) as easy to produce, scalable, mechanically stable, and effective SERS substrates. We fabricate large-scale sub-30 thick PAuM, that form freestanding membranes with varying morphologies depending on the nominal gold thickness. These PAuM are mechanically stable for pressures up to $>3$ bar, and exhibit surface-enhanced Raman scattering with local enhancement factors of $10^4$ to $10^5$, which we demonstrate by wavelength-dependent and spatially resolved Raman measurements using graphene as a local Raman probe. Numerical simulations reveal that the enhancement arises from individual, nanoscale pores in the membrane acting as optical slot antennas. Our PAuM are mechanically stable, provide robust SERS enhancement for excitation power densities up to $10^6$W$\,$cm$^{-2}$, and may find use as a building block in flow-through sensor applications based on SERS.

==> Overview.txt <==
H12_logscale_v21_new.pdf -> Paper_Fig3.pdf
fig4_v4.pdf -> Paper_Fig4.pdf
Fig5_PowDep_v8.pdf -> Paper_Fig5.pdf
